Optical-NIR analysis of globular clusters in the IKN dwarf spheroidal: a complex star formation history

Age, metallicity and spatial distribution of globular clusters (GCs) provide a powerful tool to reconstruct major star-formation episodes in galaxies. IKN is a faint dwarf spheroidal (dSph) in the M81 group of galaxies. It contains five old GCs, which makes it the galaxy with the highest known specific frequency (SN=126). We estimate the photometric age, metallicity and spatial distribution of the poorly studied IKN GCs. We search SDSS for GC candidates beyond the HST field of view, which covers half of IKN. To break the age-metallicity degeneracy in the V-I colour we use WHT/LIRIS Ks-band photometry and derive photometric ages and metallicities by comparison with SSP models in the V,I,Ks colour space. IKN GCs' VIKs colours are consistent with old ages ($\geq\!8$ Gyr) and a metallicity distribution with a higher mean than typical for such a dSph ([Fe/H$]\!\simeq\!-1.4_{-0.2}^{+0.6}$ dex). Their photometric masses range ($0.5 <{\cal M_{\rm GC}}<4\times10^5M_\odot$) implies a high mass ratio between GCs and field stars, of $10.6\%$. Mixture model analysis of the RGB field stars' metallicity suggests that 72\% of the stars may have formed together with the GCs. Using the most massive GC-SFR relation we calculate a SFR of $\sim\!10M_\odot/$yr during its formation epoch. We note that the more massive GCs are closer to the galaxy photometric centre. IKN GCs also appear spatially aligned along a line close to the IKN major-axis and nearly orthogonal to the plane of spatial distribution of galaxies in the M81 group. We identify one new IKN GC candidate based on colour and PSF analysis of the SDSS data. The evidence towards i) broad and high metallicity distribution of the field IKN RGB stars and its GCs, ii) high fraction and iii), spatial alignment of IKN GCs, supports a scenario for tidally triggered complex IKN's SFH in the context of interactions with galaxies in the M81 group.

==> table_phot.dat <==
#c GC_ID d %5.4f 
#c RA d %14.6f 
#c DEC d %14.6f 
#c V d %10.3f 
#c V_ERR d %10.3f 
#c VI d %10.3f 
#c VI_ERR d %10.3f 
#c KMAG d %10.3f 
#c KMAG_ERR d %10.3f 
#c MAG_u d %10.3f 
#c MAGERR_u d %10.3f 
#c MAG_g d %10.3f 
#c MAGERR_g d %10.3f 
#c MAG_r d %10.3f 
#c MAGERR_r d %10.3f 
#c MAG_i d %10.3f 
#c MAGERR_i d %10.3f 
#c MAG_z d %10.3f 
#c MAGERR_z d %10.3f 

### Master table of all available data for the known IKN GCs (first 5 rows) and two more potential GC candidates. To use the 
### magnitudes in the columns 14-30, one must add the following zeropoints to the MAG_{band} column: 
### u: 22.49
### g: 22.70
### r: 22.49
### i: 22.54
### z: 22.47

### e.g. MAG_g_(true PSF magnitude measured with IRAF) = MAG_g + 22.70

# ID       RA          DEC          X           Y        Ks    Ks_err  V-I  V-I_err    V      V_err   r_h   r_h_err  MAG_g  MAGERR_g SHARPNESS_g CHI_g    MAG_i    MAGERR_i SHARPNESS_i CHI_i     MAG_r    MAGERR_r SHARPNESS_r  CHI_r     MAG_u    MAGERR_u SHARPNESS_u CHI_u   MAG_z    MAGERR_z SHARPNESS_z CHI_z     u         g         r         i         z      modelMagErr_u modelMagErr_g modelMagErr_r modelMagErr_i modelMagErr_z psfMag_u  psfMag_g  psfMag_r  psfMag_i  psfMag_z_ psfMagErr_u psfMagErr_g psfMagErr_r psfMagErr_i psfMagErr_z    psffwhm_g psffwhm_i psffwhm_r psffwhm_u psffwhm_z
 



1.000     152.029660      68.393348     21.220      0.060      0.911      0.079     19.225      0.089      INDEF      INDEF     21.955      0.097     21.087      0.062     20.760      0.087     19.876      0.125   
2.000     152.045007      68.401378     20.720      0.070      0.994      0.078     18.622      0.054      INDEF      INDEF     21.321      0.054     20.648      0.052     20.372      0.068      INDEF      INDEF   
3.000     152.021942      68.409208     21.110      0.060      1.085      0.092     18.891      0.071      INDEF      INDEF      INDEF      INDEF      INDEF      INDEF      INDEF      INDEF      INDEF      INDEF   
4.000     152.020012      68.414743     20.460      0.060      0.936      0.077     18.321      0.043      INDEF      INDEF     20.997      0.052     20.424      0.044     20.098      0.053     19.941      0.135   
5.000     152.023011      68.415935     19.400      0.060      0.906      0.077     17.293      0.019     21.435      0.174     19.911      0.025     19.312      0.026     19.097      0.044     18.769      0.057   
6.000     152.021510      68.424758      INDEF      INDEF      INDEF      INDEF      INDEF      INDEF     20.895      0.124     19.675      0.035     19.045      0.030     18.651      0.049     18.716      0.086   
7.000     152.036880      68.476871      INDEF      INDEF      INDEF      INDEF      INDEF      INDEF      INDEF      INDEF     20.766      0.038     20.006      0.080     19.895      0.051     19.762      0.107   

